High-Performance Massive Subgraph Counting using Pipelined Adaptive-Group Communication

Subgraph counting aims to count the number of occurrences of a subgraph T (aka as a template) in a given graph G. The basic problem has found applications in diverse domains. The problem is known to be computationally challenging - the complexity grows both as a function of T and G. Recent applications have motivated solving such problems on massive networks with billions of vertices. In this chapter, we study the subgraph counting problem from a parallel computing perspective. We discuss efficient parallel algorithms for approximately resolving subgraph counting problems by using the color-coding technique. We then present several system-level strategies to substantially improve the overall performance of the algorithm in massive subgraph counting problems. We propose: 1) a novel pipelined Adaptive-Group communication pattern to improve inter-node scalability, 2) a fine-grained pipeline design to effectively reduce the memory space of intermediate results, 3) partitioning neighbor lists of subgraph vertices to achieve better thread concurrency and workload balance. Experimentation on an Intel Xeon E5 cluster shows that our implementation achieves 5x speedup of performance compared to the state-of-the-art work while reduces the peak memory utilization by a factor of 2 on large templates of 12 to 15 vertices and input graphs of 2 to 5 billions of edges.

==> Data/CombNum-Templates.csv <==
template, maxcomb
u10-2, 210+252
u12-2, 495+495+220
u13, 715+715+715
u14, 91*5+364
u15-1, 105*5+1365
u15-2, 1365*2+455



==> Data/Node-Scale-u10-2-time.csv <==
Node, harp-miami, harp-orkut, daal-miami, daal-orkut, mpi-miami, mpi-orkut
2,107306,273113,102478,175870,52762,162353
4,83797,172535,74050,124317,47361,132536
8,63668,130493,70064,106898,56379,124587
16,59298,101129,68616,99884,76278,137882


==> Data/Node-Scale-u12-2-time-bak.csv <==
Node, harp-miami, harp-orkut, daal-miami, daal-orkut, mpi-miami, mpi-orkut
1,431076,1956023,228245,461751,298134, 3272395
2,646895,1930199,198941,339230,260794, 832406
4,364239,1131530,126710,223344,186589, 598457
8,232715,741365,108700,167682,181461, 520741
16,155230,423325,100984,154555,218306,451761


==> Data/Node-Scale-u12-2-time.csv <==
Node, harp-miami, harp-orkut, daal-miami, daal-orkut, mpi-miami, mpi-orkut
2,646895,1930199,198941,339230,260794, 832406
4,364239,1131530,126710,223344,186589, 598457
8,232715,741365,108700,167682,181461, 520741
16,155230,423325,100984,154555,218306,451761


==> Data/Thd-Scale-Single.csv <==
thd, miami-0, miami-50, orkut-0, orkut-50
1,2654743,3062943,9622670, 5956405
3,1000098,1056821,3239741, 2073219
6,615159, 614629,1860677, 1172932
12,354255,325579,1044005,751007
24,217490,232928,676393,527826
48,214709, 212186,707942,459399


==> Data/cache-rate-miami-u12-2.txt <==
Cache Usage for harp-daal-sc
L1 hit rate: 90.15168168828313915100
L2 hit rate: 97.33333333333333333300
L3 hit rate: 5.73770491803278688500
Cache Usage for mpifascia
L1 hit rate: 83.18515655199072284400
L2 hit rate: 95.17241379310344827500
L3 hit rate: 10.90909090909090909000


==> Data/chunksize-var.csv <==
size, totaltime, commtime
50,1534238,930645
100,1409083,797143
150,1371051,770747
200,1319070,706861
250,1316636,682226
300,1340501,687750
350,1340476,666942
400,1294222,669626


==> Data/dataset-spec-bak.csv <==
Name,Vertices,Edges,DAvg, DMax, Source
PA Roads  ,1M       ,6M, 2.8, 9, Road Network	                           
Portland  ,1.6M     ,62M, 39, 275,synthetic social network                          
Miami     ,2.1M     ,51M, 49, 9868, synthetic social network                      
Orkut     ,3M       ,230M, 76, 33K, social network                          
NYC       ,18M      ,480M, 54,10K,synthetic social network                        
Twitter   ,44M      ,2B, 37, 750K, Twitter users                        
sk-2005   ,50M      ,3.8B, 73, 15M, UbiCrawler                       
Friendster,66M      ,5B, 57, 92K, social network 



==> Data/dataset-spec.csv <==
Name,Vertices,Edges,DAvg, DMax, Source
Miami     ,2.1M     ,51M, 49, 9868, synthetic                      
,,,,,social network
\hline Orkut     ,3M       ,230M, 76, 33K, social network                          
\hline NYC       ,18M      ,480M, 54,10K,synthetic                       
,,,,,social network
\hline Twitter   ,44M      ,2B, 37, 750K, Twitter users                        
\hline sk-2005   ,50M      ,3.8B, 73, 15M, UbiCrawler                       
\hline Friendster,66M      ,5B, 57, 92K, social network 
\hline RMAT, 5M, 50M to 250M, 10 to 50, , PaRMAT



==> Data/hardware-spec.csv <==
Core-Spec, Core-Val, Uncore-Spec, Uncore-Val
Cores, 12, DDR4, 120 GB   
\hline Base Freq, 2.3GHz, DDR4-Band, 90 Gbps     
\hline L1 Cache, 64 KB, Network, InfiniBand  
\hline L2 Cache, 256 KB, Peak Port Band, 100 Gbps  
\hline L3 Cache, 30720 KB,Socket, 2
\hline Instruction Set, 64 bit,Disk, 1 TB
\hline IS Extension, AVX256,,
\hline Max Threads, 48,,


==> Data/nbrsplit-size-var.csv <==
size, miami-u12-2, orkut-u12-2
10,273768,571743
20,250484,510902
30,220573,482828
40,230984,478786
50,226950,425901
60,224170,469970
70,221935,436634
80,233149,419335
90,229674,466849
100,273768,467376


==> Data/thread-usage-miami-u12-2.csv <==
thd, mpifascia, harp-daal
0, 0, 0
1,	3.1162922384, 15.308740174
2,	3.2029878444, 3.3043169489
3,	1.4109345634, 25.722888146
4,	9.6831473283, 13.652120969
5,	16.964365770, 4.5909914703
6,	9.7972996986, 6.6416616431
7,	9.9489628684, 2.0123406237
8,	9.7641325184, 0.3509618833
9,	11.033365775, 0.3101321322
10,	9.8811677112, 0.4849691484
11,	8.1356084561, 0.5314675573
12,	5.9460472067, 0.6644017113
13,	4.0011271416, 0.8923176422
14,	2.9132706218, 0.7102973827
15,	2.7033678894, 0.4451402625
16,	3.1529921836, 0.311574002	
17,	3.231801574	, 0.2340346253
18,	2.7530443061, 0.1705223791
19,	2.3202265327, 0.129033824	
20,	1.5201069063, 0.1377264302
21,	1.0219988077, 0.1571074392
22,	0.6215190615, 0.1372496427
23,	0.6325495796, 0.1487769714
24,	0.9345782431, 0.1600827911
25,	0.2567666741, 0.1778581655
26,	0.2342438429, 0.2110548575
27,	0.2936086178, 0.1353217413
28,	0.1692337913, 0.1059608472
29,	0.3851115882, 0.1680878706
30,	0.2036251588, 0.2631147113
31,	0.0835823271, 0.3803476933
32,	0.2742557844, 0.5099355983
33,	0.5483468857, 0.7737785613
34,	0.2282797394, 1.1807081704
35,	0.23386226	, 1.6057724915
36,	0.2156429188, 2.1825344664
37,	0.1665251422, 2.8000893195
38,	0.404259662	, 3.4499050433
39,	0.3551348024, 3.8654881692
40,	0.6796697724, 3.832074518	
41,	4.1965643167, 3.6503944538
42,	3.6101638901, 4.4557396739
43,	5.6330690769, 9.9434875038
44,	3.2853121818, 28.965672737
45,	12.582208833, 53.720083505
46,	5.5915959637, 0.4494989817
47,	35.779104150, 0.0006488864

